Fick's Law in Non-Local Evolution Equations

We study the stationary non-local equation which corresponds to the energy functional of a one-dimensional Ising spin system, in which particles interact via a Kac potential. The boundary conditions share the same sign and both lie above the value $m^*\left(\beta\right)=\sqrt{1-1/\beta}$, which divides the metastable region from the unstable one, the inverse temperature being fixed and larger than the critical value $\beta_c=1$. Due to the non-equilibrium setting, a non zero magnetization current, which scales with the inverse of the size of the volume $\varepsilon^{-1}$, do flow in the system. Here $\varepsilon^{-1}$ also represents the ratio of macroscopic and mesoscopic length. We show that for $\varepsilon>0$ small enough, the stationary profile has no discontinuities so that no phase transition occurs; although expected when the magnetizations are larger than $m_{\beta}$, this turns out to be non trivial at all in the metastable region. Moreover, when $\varepsilon^{-1}\to\infty$, the solution converges to that of the corresponding macroscopic problem, i.e. the local diffusion equation. The validity of the Fick's law in this context is then established.

==> data93_8SX.dat <==
0	-0.930244
0.0333333	-0.92968
0.0666667	-0.928604
0.1	-0.926002
0.133333	-0.921568
0.166667	-0.915306
0.2	-0.907588
0.233333	-0.89719
0.266667	-0.883516
0.3	-0.86683
0.333333	-0.845078
0.366667	-0.817788
0.4	-0.783918
0.433333	-0.740106
0.466667	-0.686284
0.5	-0.622824
0.533333	-0.545728
0.566667	-0.452906
0.6	-0.344078
0.633333	-0.223636
0.666667	-0.09461
0.7	0.03839
0.733333	0.167962
0.766667	0.292092
0.8	0.408524
0.833333	0.51164
0.866667	0.599302
0.9	0.67295
0.933333	0.733698
0.966667	0.783324
1	0.823138
1.03333	0.85524
1.06667	0.880774
1.1	0.900732
1.13333	0.917256
1.16667	0.931122
1.2	0.942062
1.23333	0.950786
1.26667	0.957136
1.3	0.962352
1.33333	0.966726
1.36667	0.97036
1.4	0.973292
1.43333	0.975496
1.46667	0.977284
1.5	0.9786
1.53333	0.979894
1.56667	0.980918
1.6	0.981958
1.63333	0.983192
1.66667	0.983876
1.7	0.983872
1.73333	0.983962
1.76667	0.98424
1.8	0.984468
1.83333	0.98448
1.86667	0.984544
1.9	0.984994
1.93333	0.985112
1.96667	0.985276
2	0.98577
2.03333	0.985928
2.06667	0.985664
2.1	0.985358
2.13333	0.984982
2.16667	0.984876
2.2	0.985344
2.23333	0.985324
2.26667	0.985168
2.3	0.985528
2.33333	0.985506
2.36667	0.985306
2.4	0.98532
2.43333	0.984996
2.46667	0.9849
2.5	0.985066
2.53333	0.984886
2.56667	0.984782
2.6	0.98445
2.63333	0.984244
2.66667	0.984668
2.7	0.985148
2.73333	0.985322
2.76667	0.985338
2.8	0.985708
2.83333	0.985866
2.86667	0.985284
2.9	0.984662
2.93333	0.984676
2.96667	0.98488
3	0.984726
3.03333	0.98465
3.06667	0.984608
3.1	0.984492
3.13333	0.984378
3.16667	0.984382
3.2	0.984206
3.23333	0.984
3.26667	0.984306
3.3	0.98445
3.33333	0.984316
3.36667	0.984402
3.4	0.984578
3.43333	0.984306
3.46667	0.983936
3.5	0.983668
3.53333	0.983654
3.56667	0.984088
3.6	0.984252
3.63333	0.984024
3.66667	0.983558
3.7	0.983266
3.73333	0.983184
3.76667	0.982976
3.8	0.983442
3.83333	0.98384
3.86667	0.983396
3.9	0.98327
3.93333	0.983884
3.96667	0.98441
4	0.984308
4.03333	0.983884
4.06667	0.983688
4.1	0.98347
4.13333	0.98329
4.16667	0.983038
4.2	0.982826
4.23333	0.98295
4.26667	0.98294
4.3	0.983048
4.33333	0.983518
4.36667	0.98374
4.4	0.983906
4.43333	0.984342
4.46667	0.98471
4.5	0.984848
4.53333	0.98491
4.56667	0.985118
4.6	0.985498
4.63333	0.986048
4.66667	0.986508
4.7	0.98656
4.73333	0.986468
4.76667	0.986318
4.8	0.986318
4.83333	0.986404
4.86667	0.986108
4.9	0.985836
4.93333	0.985384
4.96667	0.984994
5	0.984734
5.03333	0.9843
5.06667	0.984088
5.1	0.983982
5.13333	0.98387
5.16667	0.984034
5.2	0.984296
5.23333	0.984226
5.26667	0.984042
5.3	0.984004
5.33333	0.984112
5.36667	0.984086
5.4	0.983866
5.43333	0.983718
5.46667	0.983624
5.5	0.983274
5.53333	0.98305
5.56667	0.98344
5.6	0.983396
5.63333	0.9831
5.66667	0.983148
5.7	0.982898
5.73333	0.982762
5.76667	0.983116
5.8	0.983144
5.83333	0.982624
5.86667	0.98207
5.9	0.981684
5.93333	0.9813
5.96667	0.98116
6	0.980826
6.03333	0.980776
6.06667	0.980922
6.1	0.980606
6.13333	0.980388
6.16667	0.980552
6.2	0.980838
6.23333	0.980982
6.26667	0.980966
6.3	0.981126
6.33333	0.981264
6.36667	0.980968
6.4	0.980792
6.43333	0.980868
6.46667	0.981096
6.5	0.981232
6.53333	0.981198
6.56667	0.98124
6.6	0.981122
6.63333	0.98071
6.66667	0.980258
6.7	0.979906
6.73333	0.9798
6.76667	0.979766
6.8	0.979598
6.83333	0.979834
6.86667	0.980288
6.9	0.980356
6.93333	0.980382
6.96667	0.980078
7	0.97996
7.03333	0.979888
7.06667	0.979628
7.1	0.979778
7.13333	0.979862
7.16667	0.97953
7.2	0.979082
7.23333	0.978944
7.26667	0.978922
7.3	0.978724
7.33333	0.978296
7.36667	0.977924
7.4	0.977914
7.43333	0.978294
7.46667	0.978354
7.5	0.978334
7.53333	0.978162
7.56667	0.977544
7.6	0.977338
7.63333	0.977316
7.66667	0.977638
7.7	0.978036
7.73333	0.978128
7.76667	0.978098
7.8	0.978042
7.83333	0.977844
7.86667	0.977876
7.9	0.978008
7.93333	0.977774
7.96667	0.977742
8	0.978068
8.03333	0.978464
8.06667	0.978356
8.1	0.977658
8.13333	0.977124
8.16667	0.977138
8.2	0.976982
8.23333	0.976712
8.26667	0.976624
8.3	0.976694
8.33333	0.976568
8.36667	0.976144
8.4	0.976264
8.43333	0.976308
8.46667	0.976628
8.5	0.976834
8.53333	0.976388
8.56667	0.976384
8.6	0.97651
8.63333	0.976272
8.66667	0.9765
8.7	0.977228
8.73333	0.977436
8.76667	0.97771
8.8	0.97811
8.83333	0.978336
8.86667	0.978498
8.9	0.978524
8.93333	0.978414
8.96667	0.978266
9	0.97808
9.03333	0.9774
9.06667	0.976512
9.1	0.975986
9.13333	0.975678
9.16667	0.975614
9.2	0.975986
9.23333	0.97665
9.26667	0.977248
9.3	0.977738
9.33333	0.97805
9.36667	0.97798
9.4	0.978
9.43333	0.978192
9.46667	0.97818
9.5	0.977924
9.53333	0.977424
9.56667	0.976718
9.6	0.97621
9.63333	0.976148
9.66667	0.976202
9.7	0.975826
9.73333	0.975324
9.76667	0.975062
9.8	0.974688
9.83333	0.974368
9.86667	0.974264
9.9	0.97442
9.93333	0.97436
9.96667	0.974134
10	0.974058
10.0333	0.974086
10.0667	0.973974
10.1	0.973962
10.1333	0.974384
10.1667	0.97423
10.2	0.973426
10.2333	0.972862
10.2667	0.973146
10.3	0.973742
10.3333	0.974144
10.3667	0.974328
10.4	0.973974
10.4333	0.973252
10.4667	0.97254
10.5	0.97213
10.5333	0.97159
10.5667	0.971098
10.6	0.971056
10.6333	0.970944
10.6667	0.970536
10.7	0.970336
10.7333	0.970372
10.7667	0.970324
10.8	0.970224
10.8333	0.970486
10.8667	0.970666
10.9	0.970842
10.9333	0.970894
10.9667	0.970654
11	0.970708
11.0333	0.970774
11.0667	0.97098
11.1	0.971516
11.1333	0.971666
11.1667	0.971258
11.2	0.97135
11.2333	0.971714
11.2667	0.97202
11.3	0.971888
11.3333	0.971462
11.3667	0.971462
11.4	0.971072
11.4333	0.971078
11.4667	0.971634
11.5	0.971532
11.5333	0.971324
11.5667	0.971472
11.6	0.971674
11.6333	0.971518
11.6667	0.97134
11.7	0.971162
11.7333	0.971084
11.7667	0.971418
11.8	0.971812
11.8333	0.971868
11.8667	0.971502
11.9	0.971488
11.9333	0.971606
11.9667	0.971384
12	0.971112
12.0333	0.970826
12.0667	0.970324
12.1	0.969918
12.1333	0.969936
12.1667	0.969916
12.2	0.969762
12.2333	0.969842
12.2667	0.970194
12.3	0.97
12.3333	0.96979
12.3667	0.969568
12.4	0.968958
12.4333	0.968802
12.4667	0.968562
12.5	0.967692
12.5333	0.966776
12.5667	0.966422
12.6	0.966426
12.6333	0.96612
12.6667	0.965808
12.7	0.966014
12.7333	0.966298
12.7667	0.966246
12.8	0.966236
12.8333	0.96616
12.8667	0.966142
12.9	0.966292
12.9333	0.965828
12.9667	0.96529
13	0.965378
13.0333	0.965518
13.0667	0.965108
13.1	0.964712
13.1333	0.964186
13.1667	0.96344
13.2	0.962724
13.2333	0.961832
13.2667	0.961332
13.3	0.960988
13.3333	0.960594
13.3667	0.960908
13.4	0.961134
13.4333	0.961044
13.4667	0.96076
13.5	0.959748
13.5333	0.959342
13.5667	0.959728
13.6	0.960178
13.6333	0.960392
13.6667	0.959788
13.7	0.959018
13.7333	0.958522
13.7667	0.958304
13.8	0.958026
13.8333	0.957578
13.8667	0.957492
13.9	0.95755
13.9333	0.957558
13.9667	0.957922
14	0.958376
14.0333	0.958432
14.0667	0.958664
14.1	0.958676
14.1333	0.958714
14.1667	0.959074
14.2	0.958844
14.2333	0.958826
14.2667	0.959288
14.3	0.959266
14.3333	0.959008
14.3667	0.959202
14.4	0.959796
14.4333	0.95982
14.4667	0.959288
14.5	0.958836
14.5333	0.958552
14.5667	0.958238
14.6	0.958
14.6333	0.95805
14.6667	0.95746
14.7	0.956792
14.7333	0.956548
14.7667	0.956894
14.8	0.957238
14.8333	0.956398
14.8667	0.955392
14.9	0.955368
14.9333	0.95537
14.9667	0.955064
15	0.9549
15.0333	0.953878
15.0667	0.952914
15.1	0.952942
15.1333	0.953078
15.1667	0.952812
15.2	0.952636
15.2333	0.952778
15.2667	0.952744
15.3	0.952068
15.3333	0.95179
15.3667	0.951748
15.4	0.95159
15.4333	0.951198
15.4667	0.950688
15.5	0.950444
15.5333	0.949738
15.5667	0.949334
15.6	0.949308
15.6333	0.949238
15.6667	0.949218
15.7	0.948954
15.7333	0.948806
15.7667	0.949474
15.8	0.949434
15.8333	0.948354
15.8667	0.947316
15.9	0.946722
15.9333	0.947304
15.9667	0.947758
16	0.946898
16.0333	0.946516
16.0667	0.946596
16.1	0.946198
16.1333	0.946682
16.1667	0.94739
16.2	0.947522
16.2333	0.946916
16.2667	0.946468
16.3	0.946422
16.3333	0.946236
16.3667	0.946128
16.4	0.945876
16.4333	0.945554
16.4667	0.945176
16.5	0.945434
16.5333	0.945778
16.5667	0.945568
16.6	0.945808
16.6333	0.946804
16.6667	0.947236
16.7	0.946982
16.7333	0.94683
16.7667	0.946898
16.8	0.946902
16.8333	0.947408
16.8667	0.94781
16.9	0.94762
16.9333	0.9477
16.9667	0.947912
17	0.94833
17.0333	0.948514
17.0667	0.947948
17.1	0.94754
17.1333	0.94727
17.1667	0.946862
17.2	0.946598
17.2333	0.945956
17.2667	0.945424
17.3	0.944972
17.3333	0.944838
17.3667	0.94444
17.4	0.943782
17.4333	0.943992
17.4667	0.943904
17.5	0.943894
17.5333	0.944372
17.5667	0.94468
17.6	0.944826
17.6333	0.945126
17.6667	0.945628
17.7	0.945306
17.7333	0.945108
17.7667	0.945842
17.8	0.946372
17.8333	0.946442
17.8667	0.946164
17.9	0.945948
17.9333	0.945156
17.9667	0.944392
18	0.943886
18.0333	0.943216
18.0667	0.943342
18.1	0.943816
18.1333	0.94414
18.1667	0.943846
18.2	0.943344
18.2333	0.94279
18.2667	0.942296
18.3	0.942268
18.3333	0.941724
18.3667	0.94086
18.4	0.940682
18.4333	0.940508
18.4667	0.94
18.5	0.938758
18.5333	0.9376
18.5667	0.937462
18.6	0.937048
18.6333	0.936036
18.6667	0.936054
18.7	0.93653
18.7333	0.935796
18.7667	0.934902
18.8	0.934358
18.8333	0.934152
18.8667	0.934168
18.9	0.93365
18.9333	0.933668
18.9667	0.93421
19	0.934562
19.0333	0.935128
19.0667	0.935802
19.1	0.93677
19.1333	0.936658
19.1667	0.936442
19.2	0.93656
19.2333	0.936452
19.2667	0.93627
19.3	0.936
19.3333	0.936474
19.3667	0.936876
19.4	0.936796
19.4333	0.936814
19.4667	0.936432
19.5	0.936028
19.5333	0.935972
19.5667	0.935814
19.6	0.93577
19.6333	0.935148
19.6667	0.93412
19.7	0.933846
19.7333	0.93316
19.7667	0.932546
19.8	0.932668
19.8333	0.932006
19.8667	0.930806
19.9	0.92996
19.9333	0.929572
19.9667	0.929182

